Action QFormer: Structured Representation Shaping under Action Supervision in Vision-Language-Action Models

Action supervision in vision-language-action (VLA) models is often treated as a downstream objective for learning action prediction. In this paper, we study it instead as a force that shapes inherited multimodal representations. We show that this shaping has a dual effect: it is necessary for forming action-compatible representations, but when action supervision is applied too directly to the inherited multimodal pathway, it can also destabilize representations that support language-side processing and object grounding. To address this tension, we introduce Action QFormer, a query-based action-facing interface that uses instruction-conditioned queries to reorganize inherited multimodal information into action-facing representations before downstream action generation. In zero-shot sim-to-real navigation, Action QFormer improves average closed-loop task success from 18.8% to 56.3%, raises fixed-instruction action-generation correctness from 22.5% to 75.5%, and nearly eliminates out-of-distribution instruction generations. Further analyses show that Action QFormer changes how action supervision shapes inherited multimodal representations, reducing broad upstream rewriting while preserving targeted and sometimes constructive action-supervised adaptation. These results suggest that improving VLA performance requires not only stronger pretrained backbones, but also better ways of selecting and organizing inherited multimodal information while controlling how it is shaped under action supervision.

==> mechanistic_analysis/latent_drift_plots/token_active_dim_clusters/token_active_dim_clusters_baseline_D_vs_ML.csv <==
token_id,token_str,category,count,cos_mean,cos_erosion,cos_p50,l2_mean,l2_p50,l2_sq_mean,active_dim_frac,delta,budget,budget_share,cluster_id,pca_x,pca_y
6927,make,control,107,0.7635226919624728,0.2364773080375272,0.7637581768870474,162.49029439188223,162.64184981869556,26418.331068506977,0.5961203479639519,26418.331068506977,2826761.424330246,0.0146767288006117,1,-24.852840489873785,5.6951105410715925
6974,Ġtowards,control,901,0.7217151534764987,0.2782848465235013,0.7243064956149521,151.37280754653443,152.5815166239842,23003.17635684304,0.5049963086649755,23003.17635684304,20725861.89751558,0.1076100202905667,1,-32.91949888699202,44.38315066609896
510,:Ċ,boundary,2000,0.8534841850616041,0.1465158149383959,0.8549499854187014,145.7808384049606,145.18374075260715,21269.29780383099,0.6361654575892858,21269.29780383099,42538595.60766198,0.2208631495813177,1,-21.240347285468495,-32.100067489655366
18559,follow,control,15,0.8591896232474009,0.1408103767525991,0.8696406850354468,143.8914951749239,140.27414716591542,20771.498724673427,0.514732142857143,20771.498724673427,311572.4808701014,0.0016177045448919,1,-23.09970154794022,10.139569779307092
1526,Ġthrough,spatial,292,0.8234540764216601,0.1765459235783398,0.8179485568962479,139.47276672193613,141.12405434015275,19535.16659871392,0.468236874694227,19535.16659871392,5704268.646824463,0.0296169330792079,1,-34.61186887879531,46.50007706614439
264,Ġa,other,111,0.8937495121170492,0.1062504878829507,0.8908044150859301,126.01384731406056,128.063690610626,16045.724695659625,0.5208685247747747,16045.724695659625,1781075.4412182183,0.0092474593006671,1,-20.079203966399607,-22.333159042832964
3346,go,control,261,0.9066582265968244,0.0933417734031756,0.9080691110062212,125.83266412599627,126.3365404128862,15948.894865226684,0.482372699438971,15948.894865226684,4162661.559824164,0.0216128090175654,1,-14.844514569547643,-13.958091560885142
261,er,control,436,0.8857979539965055,0.1142020460034944,0.9224825295457962,116.61126686144692,96.29308276459751,15289.341854171384,0.3777946582159239,15289.341854171384,6666153.048418723,0.0346110993283396,1,-15.451526636777555,-13.128073368069415
8198,arc,control,29,0.863823164642009,0.1361768353579909,0.8659802796310927,118.372663461172,118.82069959936196,14071.681917943686,0.42149976908867,14071.681917943686,408078.7756203669,0.0021187714914727,1,-15.026631837974776,-10.814942104160746
389,Ġon,spatial,182,0.8682998925777196,0.1317001074222804,0.8697675825845177,116.56995710546047,117.56427747690202,13758.463524361838,0.3452478046507064,13758.463524361838,2504040.3614338543,0.0130011400941832,1,-32.47928645865063,45.41473514341325
151670,<|instruction_end|>,boundary,2000,0.7772751222680294,0.2227248777319705,0.7771232448154972,113.74743348092724,113.98126574849864,12964.555388695277,0.3548253348214285,12964.555388695277,25929110.777390555,0.134625626218508,1,-12.964930481435257,-15.717641171097075
1119,Ġinto,spatial,42,0.8905861072081727,0.1094138927918273,0.8931691523560636,109.94052960559108,108.99683631102803,12114.7448103772,0.3240128082482993,12114.7448103772,508819.2820358424,0.0026418227398626,1,-35.21522956238757,50.77111505941046
518,Ġat,spatial,255,0.907866708382928,0.092133291617072,0.9114324757368772,107.15249741641306,108.2380152861582,11730.173793779066,0.3359878326330532,11730.173793779066,2991194.3174136616,0.0155304750548635,1,-28.0289829800019,25.211342886055547
304,Ġin,spatial,19,0.8832211029560322,0.1167788970439678,0.9037691074651886,106.83450319350312,108.02051256356776,11581.77221646156,0.3150699013157894,11581.77221646156,220053.67211276965,0.0011425329493248,1,-31.74967639551711,38.99726875405883
315,Ġof,other,191,0.9036044769764748,0.0963955230235251,0.8990259822309593,105.70213798883226,107.04044270957353,11333.198813424446,0.2810352585078534,11333.198813424446,2164640.973364069,0.011238956440862,1,-33.27467236071706,42.837707566814515
2484,Ġturn,control,208,0.9094716292856508,0.0905283707143491,0.9240067826671589,104.96998556993032,103.44444207257524,11102.107280614808,0.3589229374141484,11102.107280614808,2309238.31436788,0.0119897152211879,1,-10.94848438757391,-5.680940783279642
9495,stop,control,131,0.9266342506331852,0.0733657493668147,0.9266851554230868,103.93480525036972,104.45100612242958,10840.58803889351,0.3301356324972737,10840.58803889351,1420117.0330950497,0.0073733398158296,1,4.120189543391468,-1.8735337539759878
3267,Ġpast,spatial,26,0.9415043440300992,0.0584956559699006,0.9390045126279272,102.073093620873,104.90537648459232,10604.88093467439,0.3113946600274725,10604.88093467439,275726.9043015341,0.0014315919846064,1,-24.98520503816417,16.53262381477034
3143,Ġnear,spatial,45,0.9423967047687676,0.0576032952312324,0.9476309035374936,100.3373405504997,100.66944517986352,10217.979881755113,0.3025359623015873,10217.979881755113,459809.09467898,0.0023873586658474,1,-27.98257196582996,22.810555190162564
3156,Ġalong,spatial,76,0.9380544323348216,0.0619455676651784,0.9425722847473836,100.35049374295662,99.75191074302602,10150.498444776747,0.2993567904135338,10150.498444776747,771437.8818030328,0.0040053555564648,1,-28.672170808628838,23.53633307460522
1290,Ġright,spatial,486,0.9459932184693942,0.0540067815306057,0.9550176825532768,97.3588262118999,94.21308763881264,9812.081449267607,0.3370013273442093,9812.081449267607,4768671.584344057,0.0247592524010702,1,2.7655604511853764,-6.5645677121174995
2163,Ġaround,spatial,31,0.939184845185262,0.060815154814738,0.946985269932494,97.3973663561322,93.58148741330838,9599.688662134336,0.3271169354838709,9599.688662134336,297590.3485261644,0.00154510840618,1,-1.272221863629444,3.6719127404918805
4637,Ġforward,control,344,0.9439220873896372,0.0560779126103626,0.9442395264981812,96.6854692619295,97.69015934708432,9388.931913347722,0.2581799275851328,9388.931913347722,3229792.5781916166,0.0167692927122699,2,26.78927095795437,9.350268790071748
11,",",other,395,0.931841206599008,0.0681587934009919,0.951990033969269,92.69428555284512,82.24091872378689,9118.836020759094,0.263807498869801,9118.836020759094,3601940.228199842,0.0187015074672699,1,-16.783561860026822,-12.480797553357192
2115,Ġleft,spatial,475,0.9513360118641004,0.0486639881358996,0.96106084863859,92.74093842230693,89.47776338135417,8947.035755805624,0.3008258928571428,8947.035755805624,4249841.984007672,0.02206545543882,1,3.991779802565678,-5.200589841235066
311,Ġto,other,26,0.9379206932767012,0.0620793067232987,0.9436146538791208,91.95584891261448,93.85007387125034,8665.349920833341,0.2264122596153846,8665.349920833341,225299.09794166687,0.0011697675407098,1,-27.98836970750886,27.550696337281707
586,ve,control,153,0.9083082338313084,0.0916917661686914,0.9119907373778804,89.02248968769851,87.47504154432646,7995.212017009144,0.3626849177170868,7995.212017009144,1223267.438602399,0.0063512839436883,1,-17.013735370743774,-23.744464252468465
8305,Ġahead,spatial,304,0.9560242886670444,0.0439757113329556,0.9565711873378696,87.6283776148011,88.24186787675399,7719.302635220285,0.2412357186912594,7719.302635220285,2346668.0011069668,0.0121840525843036,2,32.816306809385544,11.041739697520157
1965,Ġtable,other,48,0.9625220083555004,0.0374779916444995,0.9627840030171444,85.63924407197085,88.0866694993473,7394.230517849583,0.2126116071428571,7394.230517849583,354923.06485678,0.0018427835908434,2,28.86746002758635,6.4845161898446335
31069,Ġsofa,other,23,0.9661999546075394,0.0338000453924606,0.964746228839523,85.31280241092718,86.04738580088403,7297.935117262949,0.2177188470496894,7297.935117262949,167852.50769704784,0.0008715011152934,2,33.23108256694203,7.821379466722107
26148,Ġcouch,other,24,0.9634621807464092,0.0365378192535909,0.9639767573150936,84.81667616069146,86.50898666659222,7260.712104074611,0.2189243861607142,7260.712104074611,174257.09049779066,0.0009047541249172,2,30.456407264045154,6.678396555077025
14038,Ġdoors,other,45,0.963943827177128,0.0360561728228718,0.9644243092665764,84.83502574493716,84.98315994970562,7215.186980446348,0.2095486111111111,7215.186980446348,324683.41412008565,0.0016857773613584,2,38.36623993717708,9.78839011138066
13829,Ġbedroom,other,19,0.9613578110021588,0.0386421889978411,0.9579499304618362,83.88251293599069,87.5136866082235,7124.909986871389,0.2371211231203007,7124.909986871389,135373.2897505564,0.0007028669074845,2,26.25838200260291,5.643032654424976
5546,Ġcounter,other,21,0.9682163877345068,0.0317836122654933,0.9683868733401167,84.09048281167537,84.93882885979437,7114.458972944318,0.2159465348639456,7114.458972944318,149403.63843183068,0.0007757133885496,2,28.253906697768148,6.400827820525111
3108,Ġside,spatial,35,0.9602083958909564,0.0397916041090435,0.961372002721835,83.34472850178177,85.26681440003699,7110.383598751909,0.2131935586734693,7110.383598751909,248863.4259563168,0.0012921150613258,1,-2.8458506754334048,-8.773085183593205
12922,Ġisland,other,16,0.9638738050803192,0.0361261949196809,0.9624760220626558,83.86510289030343,86.81469981952301,7075.002643366574,0.2068219866071428,7075.002643366574,113200.0422938652,0.0005877419674207,2,29.14046588074004,7.5393158380859004
27962,Ġlamp,other,10,0.9653878244206372,0.0346121755793626,0.9656063158485688,82.45575089368334,86.37217327732611,6958.928107932856,0.1946986607142857,6958.928107932856,69589.28107932856,0.000361312064414,2,28.906845174184287,7.37619096433713
17846,Ġmirror,other,10,0.964597180932014,0.035402819067986,0.9642673878455168,82.96585338819364,80.89756157090417,6909.642724867544,0.2175502232142857,6909.642724867544,69096.42724867543,0.0003587531353341,2,28.629612914657564,5.101085837933452
19809,Ġentrance,spatial,25,0.9686606114136416,0.0313393885863585,0.96886427238055,82.5732121882898,84.08040600524572,6853.44721103668,0.2186941964285714,6853.44721103668,171336.180275917,0.0008895885694485,2,28.374804497417276,5.968641997326657
7002,Ġwall,other,34,0.9670924282176736,0.0329075717823262,0.9676042105868868,81.97419042733493,84.72980222789599,6784.925537222577,0.2126608455882352,6784.925537222577,230687.4682655676,0.0011977443091914,2,26.87588496357921,5.300010544233552
4845,Ġbed,other,49,0.9635190278674584,0.0364809721325415,0.9634636214394134,81.86454580997056,82.22757770776524,6770.526758896514,0.203922193877551,6770.526758896514,331755.8111859292,0.0017224977059945,2,24.813967885255938,4.129176013672625
25904,Ġchairs,other,35,0.9625198702794864,0.0374801297205136,0.9638301704325162,81.98739294819154,82.20212481923666,6748.935599281364,0.1973612882653061,6748.935599281364,236212.74597484773,0.0012264319097046,2,29.910515337303227,7.073804912053011
59679,Ġaisle,spatial,14,0.9641165091755436,0.0358834908244565,0.9639838231002058,81.73632931680307,83.74029592612143,6735.06521158317,0.2158003826530612,6735.06521158317,94290.91296216438,0.0004895645405362,2,23.174712277024298,4.949335622891857
10078,Ġslightly,control,440,0.9453380392545624,0.0546619607454375,0.9508755202551962,79.87549998791152,78.31622780897176,6717.736276047158,0.1886192420860389,6717.736276047158,2955803.9614607496,0.0153467260295629,1,-19.90563861229444,-5.672961313286372
50802,Ġhallway,spatial,184,0.959997730339497,0.040002269660503,0.9580214116829512,80.96805833990841,83.87938248446832,6644.147933669648,0.2260529891304347,6644.147933669648,1222523.2197952152,0.0063474199113341,2,25.917197727427915,5.994510777730456
3241,Ġwindow,other,35,0.9666857476425644,0.0333142523574356,0.967528605697558,81.07146179484269,79.6868540573996,6617.736345115151,0.2118064413265306,6617.736345115151,231620.77207903028,0.0012025900831718,2,20.377122469245098,1.5398310571415987
9131,Ġcorner,spatial,23,0.9712466607114408,0.0287533392885591,0.9738825300995232,81.00753038994482,81.47556247407616,6589.8041226066925,0.2143221079192546,6589.8041226066925,151565.49481995392,0.0007869378872431,2,17.448477072077722,0.20678507516135577
21921,Ġcabinet,other,18,0.9655072776515292,0.0344927223484707,0.9675166990019088,80.90639155113266,82.0594797776788,6582.5638359625245,0.2100539434523809,6582.5638359625245,118486.14904732544,0.0006151877768066,2,20.027889990211058,1.2284983271757863
151669,<|instruction_start|>,boundary,2000,0.973312589907346,0.0266874100926538,0.973461217087784,80.44363005608263,81.06348752542195,6501.931468687436,0.1380242745535714,6501.931468687436,13003862.937374871,0.067516900453457,1,-14.72463363425396,9.502438279527341
3054,Ġroom,other,56,0.9650484756579668,0.034951524342033,0.9673795700723472,79.62930827204367,79.0084979297246,6464.853976219194,0.1926219706632652,6464.853976219194,362031.82266827486,0.0018796927228311,2,24.185284366414617,5.423698665874462
39411,Ġfireplace,other,10,0.970097986020473,0.0299020139795269,0.9713329144520972,80.12314134516205,79.36111871593965,6445.660190790154,0.2038504464285714,6445.660190790154,64456.60190790154,0.000334662860993,0,24.677570708890276,1.445859937649303
45879,Ġcorridor,spatial,22,0.9635043035580132,0.0364956964419868,0.9639290615999372,79.76275653316416,82.6587954624127,6427.647624651858,0.1912033279220779,6427.647624651858,141408.24774234087,0.0007342008011078,2,19.88248774474672,3.2847431253797392
3117,way,spatial,32,0.9663887117352916,0.0336112882647084,0.9668833918699212,79.53643180155154,78.93290820802525,6382.6351284319535,0.1907610212053571,6382.6351284319535,204244.3241098225,0.0010604497883065,2,25.233253277896665,5.024987619098542
4671,ering,control,14,0.9515510961009364,0.0484489038990636,0.9538292612620654,79.1399599651569,79.56585091365397,6361.823932649556,0.144969706632653,6361.823932649556,89065.53505709379,0.000462434039273,1,-20.18477277812928,-4.229648691738773
7678,Ġstraight,spatial,83,0.9422030654361436,0.0577969345638563,0.9432514051380412,79.20263564326042,78.7068682206691,6304.656260001762,0.1949897805507745,6304.656260001762,523286.4695801463,0.0027169373166598,1,4.849851297168305,-2.778765553771787
50843,Ġaltar,other,28,0.9678188900720268,0.0321811099279731,0.968639195741571,79.28726041177015,79.0237410189323,6295.245435524121,0.200992506377551,6295.245435524121,176266.87219467538,0.0009151890419426,2,22.74778216915369,3.282621850885207
31149,Ġstairs,spatial,40,0.9666453838214648,0.0333546161785353,0.9682164418618906,78.78478746840975,79.80592481684992,6273.064859449129,0.2115513392857143,6273.064859449129,250922.59437796517,0.0013028063974319,2,28.20423150961508,5.921381623990779
18575,Ġorange,other,12,0.9662859795024592,0.0337140204975408,0.9669298761660596,78.72733956270005,78.95925641332505,6238.043598708556,0.1944056919642857,6238.043598708556,74856.52318450267,0.0003886599273215,1,-16.371418013948997,-18.685948030146488
37870,Ġpathway,spatial,27,0.9654657150330644,0.0345342849669356,0.964646225215889,78.55086836647118,77.98724096720306,6216.05046292208,0.2019262566137566,6216.05046292208,167833.36249889614,0.0008714017121818,2,17.174743003689702,1.0830290217470109
10496,Ġchair,other,29,0.9637213166531274,0.0362786833468725,0.9637978621471094,78.21244036524946,78.98216767445766,6179.742668338514,0.1868265086206896,6179.742668338514,179212.5373818169,0.0009304831267978,2,14.927104647890403,-1.1315964673772871
80088,Ġbathtub,other,16,0.9663790769678784,0.0336209230321216,0.9663437197972604,76.77434107468912,78.70350998163792,5946.201542021612,0.1839773995535714,5946.201542021612,95139.2246723458,0.0004939690299995,2,30.04229977093969,4.49931272441055
6006,Ġdoor,other,143,0.9673280673926236,0.0326719326073764,0.9677210467462996,75.8265422517124,76.04750739895309,5797.72684461997,0.1792679976273726,5797.72684461997,829074.9387806556,0.0043046108975222,2,25.90726611795302,3.5568004040569527
3082,Ġarea,other,74,0.9679841403018424,0.0320158596981574,0.9693492205106004,75.64599461409854,74.74839988431367,5773.967447133697,0.1529319498069498,5773.967447133697,427273.5910878935,0.0022184322193183,2,21.133248004543855,2.3928929039743063
61762,Ġstaircase,spatial,32,0.9701514868622084,0.0298485131377916,0.9697586954031104,74.25821468264078,75.89848804483074,5553.860239995758,0.1815359933035714,5553.860239995758,177723.52767986426,0.0009227520917735,2,21.69904858602003,1.9853288386821675
69358,Ġdoorway,spatial,446,0.9665105563002726,0.0334894436997273,0.9677828746881404,73.59151090847725,72.6759684271309,5477.143657451321,0.1551114069506726,5477.143657451321,2442806.071223289,0.0126832076846834,2,21.335330141382638,2.562334653059357
4158,Ġwhite,other,19,0.9738142357127804,0.0261857642872197,0.9729497594381366,73.46376169144624,73.67163137319022,5469.265797012418,0.1924342105263158,5469.265797012418,103916.05014323596,0.0005395388775493,1,-15.964081325718148,-17.798362368773926
49967,Ġsculpture,other,13,0.9686751049911708,0.0313248950088291,0.9725005913968948,73.23496533446486,73.7125795624707,5393.054168704276,0.1637620192307692,5393.054168704276,70109.70419315559,0.0003640141350018,2,9.43739362365061,-5.201116263853365
37299,Ġseating,other,31,0.967769678321128,0.032230321678872,0.9670851262808818,72.82871579444124,73.78485706605314,5346.117918587302,0.1285462269585253,5346.117918587302,165729.65547620636,0.0008604791287681,1,-6.8322941639358525,-11.65530021597664
1948,Ġbetween,spatial,22,0.9753639086915504,0.0246360913084494,0.978128302613609,70.52855848443927,71.75411052445598,5283.657321347034,0.1841010551948052,5283.657321347034,116240.46106963474,0.0006035280190585,1,-21.32399709386333,-3.883268643050979
19309,Ġsink,other,13,0.970282630232762,0.029717369767238,0.9697661106150968,72.09363612766077,70.20345523375013,5236.324544903043,0.1820484203296703,5236.324544903043,68072.21908373956,0.0003534353800602,0,17.307833511679828,-0.6270423545251057
14852,Ġbathroom,other,19,0.9693942461932352,0.0306057538067646,0.9716625859124384,70.85635483638515,67.66515957397091,5163.708865267213,0.1768238956766917,5163.708865267213,98110.46844007703,0.0005093959205054,1,5.79868771389315,-6.107145742932075
6303,Ġblue,other,12,0.9735146661868088,0.0264853338131912,0.974422072070605,69.59431792800332,70.78613553632151,4906.036748136583,0.1622953869047619,4906.036748136583,58872.440977639,0.0003056695349744,1,-15.753611473008204,-19.677350301841237
412,turn,control,59,0.9613715002975493,0.0386284997024508,0.9622662808745102,69.52936058691596,68.44309366825023,4863.335957106567,0.1827614255447942,4863.335957106567,286936.82146928745,0.0014897946021787,1,-16.354140424557958,-15.669528160483804
448,Ġwith,other,60,0.979203795273549,0.020796204726451,0.9792704617339284,67.40087556346651,67.38856637963217,4615.672827532021,0.2008603050595238,4615.672827532021,276940.36965192127,0.0014378923754718,1,-16.29412565472752,-16.381990577963112
323,Ġand,other,69,0.976846858769104,0.023153141230896,0.9813472674166592,66.42319457061495,67.24372350841817,4582.170385048742,0.1964083527432712,4582.170385048742,316169.7565683632,0.0016415738987271,1,-15.727849025803518,-16.214815601945055
5325,Ġarch,spatial,28,0.96615649639093,0.0338435036090699,0.9686084643994406,67.13972178590156,67.7787467432955,4574.336422355747,0.1509885204081633,4574.336422355747,128081.41982596093,0.0006650070455197,2,8.335659714623489,-6.2031055429217306
835,Ġend,spatial,137,0.9647549076121116,0.0352450923878885,0.9646949571359364,67.1334050665269,66.1098543337811,4550.832390691718,0.1633680102971845,4550.832390691718,623464.0375247654,0.0032370657519686,1,3.963955475882766,-0.17493936910245586
3460,Ġlarge,other,18,0.9800559034456684,0.0199440965543316,0.9806334581739484,65.32338884789525,63.86227787360868,4443.192516136409,0.1735181051587301,4443.192516136409,79977.46529045535,0.0004152481911367,1,-16.283512451119243,-19.354048369027318
17232,Ġsharp,control,107,0.9640033880908256,0.0359966119091744,0.96434747070024,66.18124624928849,65.71622754271353,4411.367589425532,0.1732648739986649,4411.367589425532,472016.332068532,0.0024507394347475,1,-17.917334853428617,-17.241391087506887
9780,Ġkitchen,other,43,0.974534123351844,0.0254658766481559,0.9755737823887368,64.88959313694876,63.32866267310445,4264.132896044408,0.1341946117109634,4264.132896044408,183357.71452990957,0.0009520051556148,1,-5.726400381817682,-12.774424564626575
1909,Ġtop,other,14,0.96840624615188,0.03159375384812,0.9676541393023784,64.69226425985565,64.1301532737317,4208.137538020769,0.1460060586734693,4208.137538020769,58913.92553229077,0.000305884925475,1,-5.175918566470198,-4.03361112831635
43852,Ġbalcony,other,12,0.9766944711622316,0.0233055288377682,0.9789396400341052,63.21483364249676,58.74693113990023,4131.300133201654,0.1403692336309523,4131.300133201654,49575.601598419846,0.0002573997414583,2,13.010185215708796,-2.6882863941156967
22360,Ġwooden,other,55,0.9821344550391616,0.0178655449608383,0.9827260806862592,60.84927744399216,60.76959444680804,3777.130579076975,0.1418120941558441,3777.130579076975,207742.18184923363,0.001078610892736,1,-15.938075651847754,-19.0753200594765
279,Ġthe,other,2178,0.98393136857439,0.0160686314256098,0.9850010839986104,59.310591332095214,59.20655775996158,3634.703462761632,0.16164460145284,3634.703462761632,7916384.141894834,0.041102380318347,1,-16.3269802262196,-18.580904593006906
8991,Ġglass,other,68,0.9820718895677428,0.0179281104322571,0.9846057690827188,57.07278158793672,53.20429772821902,3364.530818090774,0.135278525472689,3364.530818090774,228788.09563017264,0.0011878826431799,1,-13.77382144710849,-19.511662357816522
3397,move,control,1245,0.959217961442799,0.0407820385572009,0.9687301436834974,55.26881562805642,51.50080161224865,3305.4642865866745,0.092419902825588,3305.4642865866745,4115303.0368004097,0.0213669204919775,1,-15.465076096496855,-11.904449754602902
17914,Ġdining,other,23,0.9767245051338722,0.0232754948661277,0.9764721214661743,56.81097540199398,57.26118244446893,3252.89082202596,0.10059200310559,3252.89082202596,74816.48890659708,0.000388452066752,1,-16.70250062361387,-18.561309692016707
33832,Ġsliding,other,11,0.9854013801912556,0.0145986198087443,0.9852079130981312,54.63131493681995,54.51120337068765,2990.794079174171,0.0889052353896103,2990.794079174171,32898.73487091588,0.0001708123669113,1,-15.77848214216793,-21.514075099965186
1787,Ġopen,other,283,0.9868555632380344,0.0131444367619657,0.987671082398778,52.79447791999507,51.78264113827352,2842.3648122656846,0.1366960736370519,2842.3648122656846,804389.2418711887,0.0041764411568161,1,-15.512836666650328,-19.722272206659554
1990,Ġdouble,other,23,0.9874560192318156,0.0125439807681843,0.9873398649033944,48.48611510135616,48.70066173321946,2381.5745381022366,0.1085622088509316,2381.5745381022366,54776.21437635144,0.0002844016605739,1,-17.25805087703098,-21.991394016690432
5382,Ġliving,other,19,0.9843606582141882,0.0156393417858118,0.983234444582371,45.19256219193628,46.879144236829084,2087.7603370551983,0.0559357377819548,2087.7603370551983,39667.446404048766,0.0002059559565494,1,-15.70284707397589,-15.923358703738952
5208,Ġve,control,298,0.9800194024775102,0.0199805975224898,0.98748601614533,37.51996123075824,26.37715270268193,1691.304625314825,0.0773722135666347,1691.304625314825,504008.77834381786,0.0026168462924431,1,-18.037815577264382,-26.29401947734748


==> mechanistic_analysis/latent_drift_plots/token_active_dim_clusters/token_active_dim_clusters_qformer_D_vs_ML.csv <==
token_id,token_str,category,count,cos_mean,cos_erosion,cos_p50,l2_mean,l2_p50,l2_sq_mean,active_dim_frac,delta,budget,budget_share,cluster_id,pca_x,pca_y
510,:Ċ,boundary,2000,0.7834312974526395,0.2165687025473605,0.7857684534942755,175.2091947926844,174.56555069108427,30759.187749487028,0.6550485491071429,30759.187749487028,61518375.498974055,0.3800642315607184,2,-11.25097913922017,-16.714269276558817
151670,<|instruction_end|>,boundary,2000,0.6150035638205025,0.3849964361794975,0.6071144398813126,157.15053870884125,156.9864349639888,26474.325430543988,0.5537575334821428,26474.325430543988,52948650.86108798,0.3271199562483859,2,-10.331662409810571,-11.464981561922894
264,Ġa,other,111,0.9211085540325586,0.0788914459674413,0.9205233234996496,107.17278003199452,108.8333925844243,11615.262307221785,0.4099124235842986,11615.262307221785,1289294.116101618,0.0079653367553583,2,-20.737390471941286,-21.961343228433666
6927,make,control,107,0.941140827486303,0.0588591725136969,0.942710664893169,106.99016667771028,106.89685311183888,11458.7365895293,0.4021951143190921,11458.7365895293,1226084.815079635,0.007574825884004,2,-19.18226109783007,-11.54122770528976
3346,go,control,261,0.932824080234836,0.0671759197651641,0.9322336792921436,84.97051111548753,85.75030849983068,7251.378462957988,0.2694478653530377,7251.378462957988,1892609.778832035,0.0116926572816945,2,-20.62183275625289,-7.017589132803985
18559,follow,control,15,0.9542273025399683,0.0457726974600315,0.954013705633276,84.43961093573216,84.489690016921,7160.06957594048,0.2018043154761905,7160.06957594048,107401.0436391072,0.0006635301206904,2,-23.770943667513038,29.765655204484556
6974,Ġtowards,control,901,0.9570706641968544,0.0429293358031456,0.9588155101339714,82.52622492940017,82.55924451591636,6864.103028172957,0.1749606092436974,6864.103028172957,6184556.828383834,0.0382085648305601,2,-25.046666412811813,43.47375770658722
2484,Ġturn,control,208,0.904569644395804,0.095430355604196,0.8633896783771726,76.97252388577913,88.39903960464794,6328.987936051023,0.2334292904361264,6328.987936051023,1316429.4906986128,0.0081329807350745,2,-5.4750613388599945,-15.025822359639774
1526,Ġthrough,spatial,292,0.9755366299783712,0.0244633700216287,0.9769579543149808,78.75339480434805,80.11520983995955,6260.834272721584,0.1607171523361056,6260.834272721584,1828163.6076347025,0.0112945049518503,2,-25.61823028265603,44.59683501652606
1290,Ġright,spatial,486,0.9091227377652265,0.0908772622347736,0.913626468576874,74.40276539958326,63.966515334066,6248.6172781197365,0.2009502682245737,6248.6172781197365,3036827.997166192,0.0187617063968845,2,-1.6844620291316947,-8.917122573305983
8198,arc,control,29,0.9335986972614922,0.0664013027385077,0.9327951284389524,77.20885992412842,77.52580727891964,5984.1219989141455,0.1881061422413793,5984.1219989141455,173539.5379685102,0.0010721377248413,2,-11.601041105189015,-5.050118272072686
261,er,control,436,0.9589161000393576,0.0410838999606425,0.9547282991748576,69.0411943411825,74.07614168086056,5204.039088743239,0.1965258437090432,5204.039088743239,2268961.042692052,0.0140177780726076,2,-13.283267460260811,-14.867087364918524
518,Ġat,spatial,255,0.9758343687085372,0.0241656312914628,0.9773847663342402,71.44906072107301,70.64127974284813,5146.63464338776,0.133297225140056,5146.63464338776,1312391.8340638787,0.0081080358490345,2,-21.380860541419608,20.308222713661188
2115,Ġleft,spatial,475,0.9249783062989168,0.0750216937010832,0.939757305925129,66.75819107659682,56.07673372870417,5046.652313224612,0.1570500469924811,5046.652313224612,2397159.848781691,0.0148097980232039,2,-1.2544709373098177,-8.648185283976572
3156,Ġalong,spatial,76,0.9767726335925064,0.0232273664074934,0.9782217543981336,67.83646809558464,66.81702591345598,4645.778679081175,0.1227788710056391,4645.778679081175,353079.1796101693,0.0021813444518031,2,-20.952552760799147,21.756569485492392
2163,Ġaround,spatial,31,0.9271398266026364,0.0728601733973635,0.9104027530255192,67.34161697561339,66.12341392266904,4589.568754316027,0.1465743807603686,4589.568754316027,142276.63138379683,0.0008789936037376,2,-4.510349449346649,4.421697882465406
11,",",other,395,0.9575946462888852,0.0424053537111148,0.9826828699840724,60.42900372157726,45.485647569347066,4344.794838155895,0.1360858386075949,4344.794838155895,1716193.9610715783,0.0106027497269444,2,-11.614933542474734,-6.782474996805752
17232,Ġsharp,control,107,0.9621132257755736,0.0378867742244263,0.9624744472821626,64.80622555483038,63.7868705121336,4233.467345005665,0.1183687625166889,4233.467345005665,452981.00591560616,0.0027985439558264,2,-14.90930643730463,-13.641767411625812
315,Ġof,other,191,0.9784268739918512,0.0215731260081488,0.9793881085393328,63.62005622082764,63.74976292537891,4095.934070447467,0.0686077155011219,4095.934070447467,782323.4074554662,0.0048332411620895,2,-26.064839696802654,35.34897265911747
3143,Ġnear,spatial,45,0.9821818495991776,0.0178181504008223,0.9833360079890698,62.53462058649677,61.82095109582846,3949.151149575112,0.0953683035714285,3949.151149575112,177711.80173088005,0.0010979142218286,2,-20.050770387832635,12.92208174307838
389,Ġon,spatial,182,0.9816927926697088,0.0183072073302911,0.9825940895446216,61.794406569577255,61.19545515538885,3876.4347232258506,0.0813015109890109,3876.4347232258506,705511.1196271048,0.0043586902183899,2,-22.64230074933546,26.55726109417865
304,Ġin,spatial,19,0.9804362247155648,0.0195637752844353,0.982197861372364,60.67394759849033,61.11758796771507,3779.846757224004,0.089594102443609,3779.846757224004,71817.08838725608,0.0004436903004905,2,-20.99364241342159,18.409898978325675
3267,Ġpast,spatial,26,0.9794402815091826,0.0205597184908173,0.983485617425544,59.80655046539135,58.437276438896674,3644.575443581765,0.1014015281593406,3644.575443581765,94758.96153312588,0.0005854265754982,2,-18.025522441369787,9.32520075794711
1119,Ġinto,spatial,42,0.9837367732607276,0.0162632267392724,0.9833343286297525,58.71944731553566,58.849650423140105,3484.68036383892,0.0575108949829932,3484.68036383892,146356.57528123463,0.0009041997430352,2,-26.602767855773582,36.19397430425847
18575,Ġorange,other,12,0.9822308526588114,0.0177691473411886,0.9827384939045878,56.322455426415104,59.04225147390136,3251.732278525045,0.1063290550595238,3251.732278525045,39020.78734230054,0.0002410727759934,2,-14.138598361607414,-7.749816154672199
448,Ġwith,other,60,0.9839288381350068,0.0160711618649931,0.9852705830345408,56.33136613607269,54.87932435337471,3243.2326779263863,0.1098167782738095,3243.2326779263863,194593.9606755832,0.0012022132172809,2,-13.345040002140706,-6.524627052694046
311,Ġto,other,26,0.9820831805587924,0.0179168194412076,0.9827264991952348,55.93750940373161,55.43948347192379,3181.6370530675563,0.0639916723901098,3181.6370530675563,82722.56337975647,0.0005110649822699,2,-17.40191367519396,12.646393721099127
586,ve,control,153,0.952224661064056,0.0477753389359438,0.9537416236628802,55.818986813600645,54.36869842697965,3141.4090578017654,0.1271446078431372,3141.4090578017654,480635.5858436701,0.0029693956173705,2,-14.292282668103125,-21.11987335836583
4158,Ġwhite,other,19,0.984853728878696,0.0151462711213039,0.9857686531317816,54.65260293978888,53.60226900343718,3070.993838854056,0.1028841635338345,3070.993838854056,58348.88293822706,0.0003604829154943,2,-11.698652983963994,-9.26530428791476
323,Ġand,other,69,0.981290390779238,0.018709609220762,0.9826144073175134,54.16877775707596,53.82803548112887,3011.7044699453336,0.0980404050207039,3011.7044699453336,207807.608426228,0.0012838479294743,2,-12.137339299248115,-6.131968518179432
9495,stop,control,131,0.9070156121694576,0.0929843878305424,0.906994409879156,54.52656595342464,54.49041834766385,2977.1625362016625,0.0496928673664122,2977.1625362016625,390008.2922424178,0.0024094947353721,0,23.534499450081423,1.861425668245709
3460,Ġlarge,other,18,0.9862730964354698,0.0137269035645302,0.9868596372627992,53.54775798499629,52.78345985132914,2916.556065213473,0.0996248759920635,2916.556065213473,52498.00917384252,0.0003243358647442,2,-13.146390307595267,-10.509920968002719
412,turn,control,59,0.9653483091826666,0.0346516908173334,0.9659882015146622,52.85604888375232,52.61997283477263,2810.3393615481077,0.0743511652542372,2810.3393615481077,165810.02233133832,0.001024384311375,2,-13.755281109112586,-14.490026246074294
1948,Ġbetween,spatial,22,0.9874659097508856,0.0125340902491143,0.9877956208975828,52.7266843444471,51.651668186292056,2802.8525067524924,0.0696149553571428,2802.8525067524924,61662.75514855483,0.0003809562177376,2,-15.719612277361314,1.6634877475104553
10496,Ġchair,other,29,0.9528136798510588,0.0471863201489413,0.9509788285189136,51.28672322961695,50.58402761767145,2677.9523570918363,0.0396493996305418,2677.9523570918363,77660.61835566326,0.0004797919808264,0,11.181125717062816,3.0389076712276735
279,Ġthe,other,2178,0.9876489196557096,0.0123510803442903,0.988213899446008,50.53552470036775,50.46746609410391,2625.251844551886,0.0796415350747737,2625.251844551886,5717798.517434008,0.0353249038538706,2,-13.343371138585074,-7.888681839514334
1990,Ġdouble,other,23,0.9859726585801624,0.0140273414198377,0.9863899810814396,50.58669142769206,50.47619998198137,2575.4148172649857,0.0618813082298136,2575.4148172649857,59234.54079709467,0.0003659545631252,2,-17.427299433774483,-12.697977789730894
1787,Ġopen,other,283,0.9880109211838388,0.0119890788161611,0.9886540576946132,49.93867241105189,48.99502032641536,2530.508663824073,0.0722449204946996,2530.508663824073,716133.9518622127,0.0044243187161792,2,-13.837003246248859,-9.310218434414626
6303,Ġblue,other,12,0.9840106249762955,0.0159893750237043,0.9839909153097716,49.62586241246526,49.337915579718825,2491.227017201492,0.0836123511904762,2491.227017201492,29894.7242064179,0.0001846914079098,2,-13.355332207856025,-12.14138851647138
49967,Ġsculpture,other,13,0.9653800852906306,0.0346199147093694,0.9667562546131,49.27626444845603,48.85741731806922,2452.238467602365,0.0464242788461538,2452.238467602365,31879.100078830743,0.0001969510016484,0,7.774417220528847,1.1423919462937269
3108,Ġside,spatial,35,0.969386079445154,0.030613920554846,0.9706916376160812,48.85622619183729,49.14128488300357,2444.528130658851,0.056704400510204,2444.528130658851,85558.48457305977,0.0005285854743238,2,-3.6027306639581127,-4.0079049023232445
22360,Ġwooden,other,55,0.9878815129563144,0.0121184870436854,0.9884904177566676,48.92879593310913,48.3570762599649,2434.841183748853,0.0728439529220779,2434.841183748853,133916.2651061869,0.0008273427569932,2,-12.972839746887164,-9.823847333281568
8991,Ġglass,other,68,0.984187598573758,0.0158124014262419,0.9848681391291372,48.45853533314061,48.333919409592056,2401.222474111444,0.0654091714810924,2401.222474111444,163283.12823957822,0.0010087730073795,2,-16.06115913101116,-10.547472519546831
19309,Ġsink,other,13,0.952494323330228,0.0475056766697721,0.9513545976917036,48.69304649431986,48.70303304249316,2379.450924390841,0.0358216002747252,2379.450924390841,30932.862017080926,0.0001911050858729,0,18.288239794483623,1.8760021745861581
19809,Ġentrance,spatial,25,0.9565947721563705,0.0434052278436296,0.9563456108769062,48.21360521059432,49.75758197202151,2351.692586183575,0.0387053571428571,2351.692586183575,58792.31465458937,0.0003632224633637,0,24.42960368425577,3.3558028041219132
21921,Ġcabinet,other,18,0.959354809490203,0.0406451905097969,0.9608231958829546,47.86874457593948,47.32011381509831,2326.825582199914,0.0396050347222222,2326.825582199914,41882.86047959846,0.0002587548363335,0,17.99472629672249,0.815513463106983
3082,Ġarea,other,74,0.9528472063936838,0.0471527936063161,0.9550283431586152,47.826737085381154,48.0119726837998,2313.380751021404,0.0249834097490347,2313.380751021404,171190.17557558388,0.0010576232223811,0,17.249997110795835,5.387065739362536
37870,Ġpathway,spatial,27,0.959753920995474,0.0402460790045261,0.9646793111059044,47.38365515586283,47.51969232905631,2283.833238445821,0.0404782572751322,2283.833238445821,61663.49743803717,0.0003809608036467,0,13.03332927724796,-0.3022769611137534
835,Ġend,spatial,137,0.96837547930423,0.03162452069577,0.968863729646402,47.43917553049429,47.03048147297838,2269.203596137917,0.0322336906934306,2269.203596137917,310880.8926708946,0.0019206408917908,2,-8.724014788487336,8.12409322605959
59679,Ġaisle,spatial,14,0.9577171369049834,0.0422828630950166,0.9595730268782284,47.18082511167789,46.8009470129428,2257.044794631227,0.0341996173469387,2257.044794631227,31598.627124837178,0.0001952182228344,0,13.766546591524497,-1.791906137959667
9131,Ġcorner,spatial,23,0.9616485733355186,0.0383514266644814,0.9609211902920296,47.25463802542757,46.2948088360048,2245.441184110331,0.0388926630434782,2245.441184110331,51645.14723453762,0.000319066832281,0,15.775349775582008,-1.7701819608445541
39411,Ġfireplace,other,10,0.958743594616826,0.0412564053831741,0.9593141302735276,47.02539203562244,45.86554658944933,2237.726963431126,0.0371093749999999,2237.726963431126,22377.269634311266,0.0001382481204844,1,19.356333991272532,1.849546812878139
31069,Ġsofa,other,23,0.954549287275002,0.0454507127249981,0.9554986547749168,46.88826376424976,46.30171852646897,2235.923915339777,0.0300126164596273,2235.923915339777,51426.25005281488,0.0003177144722993,0,26.142489446234745,5.349292489036434
80088,Ġbathtub,other,16,0.9541385816786492,0.0458614183213507,0.9534689638897562,46.688455165346014,45.80354285936842,2192.7371167176507,0.0247802734375,2192.7371167176507,35083.79386748241,0.0002167497930224,0,22.260918183939108,3.362988732730102
5546,Ġcounter,other,21,0.9527094727682548,0.047290527231745,0.9534219901092872,46.59367928818554,46.95836640249862,2190.9927538436787,0.0312234268707482,2190.9927538436787,46010.84783071725,0.0002842577909836,0,20.848682857493554,1.2059345925103948
50802,Ġhallway,spatial,184,0.9592355010028306,0.0407644989971693,0.9564338308582576,46.571740840537664,47.28536999080343,2190.966489063306,0.0307859811723602,2190.966489063306,403137.8339876484,0.0024906098355949,0,23.169974511084305,3.77415866407384
3241,Ġwindow,other,35,0.9623807560144528,0.0376192439855472,0.9611901177693885,46.45221356222194,45.43845902715078,2189.366102338672,0.0343431122448979,2189.366102338672,76627.81358185351,0.0004734112506864,0,13.619969061591565,0.47519760598529615
61762,Ġstaircase,spatial,32,0.9586454199518116,0.0413545800481882,0.958337164943796,46.17296735743499,44.329292500447664,2174.1357850611416,0.030029296875,2174.1357850611416,69572.34512195653,0.0004298221413062,0,15.977188460754498,1.4028301220001949
26148,Ġcouch,other,24,0.9550724374239682,0.0449275625760318,0.954842053252443,46.19654957529973,46.31034849444024,2160.0022543369555,0.0281691778273809,2160.0022543369555,51840.05410408693,0.0003202709786682,0,25.860389004594996,3.8752247204239354
13829,Ġbedroom,other,19,0.9632252002937448,0.0367747997062553,0.9630028284657174,46.23522404443555,45.34041463337791,2153.2699076404438,0.0330562734962405,2153.2699076404438,40912.12824516842,0.0002527575940829,0,25.56118478008662,5.575459297291712
12922,Ġisland,other,16,0.9569553473420748,0.0430446526579251,0.9566308134073962,45.57653611357206,45.27360519162556,2090.789942091292,0.0277448381696428,2090.789942091292,33452.63907346067,0.0002066724203948,0,21.939893099936736,2.284709398803395
4845,Ġbed,other,49,0.956416431750524,0.0435835682494759,0.9571760563914662,45.10834544066181,44.94773092870504,2053.8244176361286,0.0230502915451895,2053.8244176361286,100637.3964641703,0.0006217439007969,0,21.44713695664383,3.856064056760214
7678,Ġstraight,spatial,83,0.9718535277465964,0.0281464722534035,0.9723341162849476,45.20911404035018,44.60184886508379,2052.074152612233,0.0376169858003442,2052.074152612233,170322.15466681533,0.0010522605368909,2,-9.179193811016592,-13.212332169895777
27962,Ġlamp,other,10,0.9564979293330816,0.0435020706669184,0.9586751554026868,44.82561625868543,42.66432044888476,2044.278557194904,0.0306082589285714,2044.278557194904,20442.78557194904,0.0001262967613553,1,25.892359499478836,3.3369736192013004
43852,Ġbalcony,other,12,0.9755698441716186,0.0244301558283813,0.976089318355641,44.95399447935704,43.6356071384498,2043.3630972645929,0.0349934895833333,2043.3630972645929,24520.357167175112,0.0001514882444269,0,7.56402432978067,-1.6326025179972186
7002,Ġwall,other,34,0.959784968017408,0.0402150319825921,0.958145808991656,44.76181813788652,44.32254176949437,2039.9369032382044,0.0286321559873949,2039.9369032382044,69357.85471009895,0.0004284970066144,0,22.121382014993152,2.032016104748283
31149,Ġstairs,spatial,40,0.956868749013032,0.0431312509869681,0.9571571131536208,44.86457956846734,44.47078866516863,2034.9750232656952,0.0260602678571428,2034.9750232656952,81399.00093062781,0.0005028879336878,0,23.931721989971408,3.6070485105795553
4637,Ġforward,control,344,0.9478838292950972,0.0521161707049027,0.9492481943882298,45.02655806455317,44.45726623664971,2034.192717142772,0.0308760836274916,2034.192717142772,699762.2946971135,0.0043231736314893,0,13.549292904923867,-0.07510249286271808
50843,Ġaltar,other,28,0.9601092595757158,0.0398907404242842,0.960807614037986,44.86114442172755,43.789609919130896,2020.5412056380003,0.0264269770408163,2020.5412056380003,56575.153757864005,0.0003495247097149,0,20.04221560917295,3.7876093678995466
33832,Ġsliding,other,11,0.9888465076079784,0.0111534923920214,0.9889731606565068,44.806721519237,44.91060568810121,2015.7278279494765,0.0441101866883116,2015.7278279494765,22173.00610744424,0.0001369861681044,2,-19.94122202550472,-15.365493516128158
17846,Ġmirror,other,10,0.958534627453686,0.0414653725463141,0.9593735442397874,44.37398386388696,43.61215059966135,1983.7008982908333,0.0250837053571428,1983.7008982908333,19837.008982908334,0.0001225542370779,1,24.729173233564893,1.9848931676520514
3117,way,spatial,32,0.9602851909751182,0.0397148090248817,0.9606602679555202,44.15500301551878,42.55181668689659,1969.4149344649595,0.0212315150669642,1969.4149344649595,63021.277902878704,0.0003893492531923,0,21.32853108383412,2.081646785097088
3054,Ġroom,other,56,0.9648699138463674,0.0351300861536325,0.9651078961281684,43.988649852687686,43.387084711269445,1957.8833843393625,0.0249571508290816,1957.8833843393625,109641.46952300429,0.0006773716068322,0,20.5099686701209,2.3118434047913983
9780,Ġkitchen,other,43,0.9819669989502284,0.0180330010497716,0.984524279773976,43.98220080992648,42.97775718668328,1952.095936489913,0.0386017960963455,1952.095936489913,83940.12526906625,0.0005185871530048,2,-3.7863608743605894,-7.766303010976426
1965,Ġtable,other,48,0.9550820251230844,0.0449179748769155,0.9559984840727808,43.86056392719957,43.1520589846032,1945.9591850086936,0.0238850911458333,1945.9591850086936,93406.0408804173,0.0005770681501649,0,24.68069018474773,3.7355632152164158
69358,Ġdoorway,spatial,446,0.955370782861668,0.0446292171383321,0.9565418720525478,43.81229879474648,42.62867714953216,1944.1438639739529,0.017082023742793,1944.1438639739529,867088.1633323829,0.0053569229326904,0,22.668688704214844,6.401173588773647
1909,Ġtop,other,14,0.976732284080005,0.0232677159199949,0.9770932400805196,43.50586560533639,43.96695811230234,1920.414391359411,0.0292769451530612,1920.414391359411,26885.801479031757,0.0001661021019515,2,-5.848539302086685,-0.944216740330303
45879,Ġcorridor,spatial,22,0.9648132510396336,0.0351867489603663,0.9654473482453356,43.257522329698105,40.88174758698732,1903.2292790869217,0.0208502435064935,1903.2292790869217,41871.04413991228,0.0002586818342748,0,14.301942016449765,-0.15615322594211312
25904,Ġchairs,other,35,0.9611433759310452,0.0388566240689548,0.96393765020808,43.10839728743797,41.537088761594376,1899.6766713541829,0.017625956632653,1899.6766713541829,66488.6834973964,0.0004107710939366,0,22.282030060710298,5.730848399378685
10078,Ġslightly,control,440,0.9811545874195132,0.0188454125804866,0.9820508763704964,43.26185748587084,42.376189348471016,1896.1935377454356,0.0381671063311688,1896.1935377454356,834325.1566079916,0.0051545111025124,2,-12.993165101944426,-11.76674114509092
14852,Ġbathroom,other,19,0.9779975253752952,0.0220024746247048,0.9834619542090364,43.26363401396794,42.15457853133929,1891.533806225912,0.0382695018796992,1891.533806225912,35939.142318292324,0.0002220341873036,0,3.8375228557061196,-4.000353300770163
5208,Ġve,control,298,0.9711962095344996,0.0288037904655003,0.9873269939062976,38.8636704573496,25.54750660957412,1859.4522994896925,0.0754668399448705,1859.4522994896925,554116.7852479283,0.0034233668960205,2,-13.112652931365604,-24.509064392695027
8305,Ġahead,spatial,304,0.955044760606221,0.0449552393937789,0.9549056152322124,42.93594679316123,43.0272714039709,1846.723764890722,0.0231557286771616,1846.723764890722,561404.0245267795,0.003468387899489,0,28.492935241945403,4.5256050397621825
6006,Ġdoor,other,143,0.9601270913750456,0.0398729086249545,0.9602961384043848,42.549679672982926,41.59013156356801,1835.642674206528,0.0199507523726273,1835.642674206528,262496.9024115335,0.0016217216838531,0,18.338347202656685,3.666370626314575
37299,Ġseating,other,31,0.9834566826888844,0.0165433173111155,0.985198587143262,40.56844223768571,39.90518642507058,1672.4943238464202,0.0246075748847926,1672.4943238464202,51847.32403923903,0.0003203158927657,2,-4.612337518055015,-6.587058042714278
14038,Ġdoors,other,45,0.954502708555932,0.045497291444068,0.9561058467811192,40.816312366911056,40.802311869469456,1670.99091937891,0.0119667658730158,1670.99091937891,75194.59137205094,0.0004645567174935,1,32.241197918278885,7.6051038506631325
5325,Ġarch,spatial,28,0.971051468680538,0.028948531319462,0.972208511873964,39.64037512398481,39.24232753579647,1597.458691848288,0.0168706154336734,1597.458691848288,44728.84337175207,0.0002763374901693,0,0.8339320329723937,-5.887500561894948
4671,ering,control,14,0.9849151311671904,0.0150848688328094,0.9855023069140249,39.3170984298046,38.95111166500658,1556.7862721981696,0.0280213647959183,1556.7862721981696,21795.007810774376,0.0001346508718455,2,-14.990795155694096,-14.353611467664738
17914,Ġdining,other,23,0.9878854559717766,0.0121145440282234,0.9882247265938296,39.10925454156412,38.37421538157842,1543.9730288936958,0.0280716226708074,1543.9730288936958,35511.379664555,0.0002193914438474,2,-10.794374814999761,-10.85789763344372
5382,Ġliving,other,19,0.9870637713001684,0.0129362286998316,0.9874872861200972,35.657282370544955,35.69457061313201,1274.8325948493118,0.0103824013157894,1274.8325948493118,24221.81930213693,0.0001496438595037,2,-9.522330858792891,-8.81947786348578
151669,<|instruction_start|>,boundary,2000,0.9888328652624814,0.0111671347375186,0.9892703836586324,28.55533273059609,28.203999099468128,827.4930266619383,0.0014660993303571,827.4930266619383,1654986.0533238766,0.010224603583863,2,-7.634162683085044,-4.928457624809502
3397,move,control,1245,0.9868888489704072,0.0131111510295927,0.9873932933011292,26.3840954967182,25.8641019789984,709.1671512304346,0.001398226835915,709.1671512304346,882913.1032818911,0.0054546903654716,2,-11.577839322732906,-8.24156602514783

